Intraseasonal synchronization of extreme rainfalls between North India and the Sahel

The Indian Summer Monsoon (ISM) and the West African Monsoon (WAM) are dominant drivers of boreal summer precipitation variability in tropical and subtropical regions. Although the regional precipitation dynamics in these two regions have been extensively studied, the intraseasonal interactions between the ISM and WAM remain poorly understood. Here, we employ a climate network approach based on extreme rainfall events to uncover synchronously occurring extreme rainfall patterns across the two monsoon systems. We reveal strong synchronization of extreme rainfall events during the peak monsoon period in July and August, linking heavy rainfall over North India to that over the Sahel with a lag of around 12 days. We find that La Ni\~na-like conditions in combination with the Boreal Summer Intraseasonal Oscillation and an enhanced Tropical Easterly Jet (TEJ) foster the synchronization between the ISM and the WAM. Convective clouds are transported by an intensified TEJ from southwestern Asia toward North Africa, supporting anomalous deep convection over the Sahel region.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

